Gauge dependence and structured-output corruption in sign-branched repetition penalties: measurements across models, inference stacks, and alternative repetition controls

The multiplicative repetition penalty shipped across the LLM inference ecosystem (HuggingFace, vLLM, llama$.$cpp, and a dozen further engines) branches on the sign of each raw logit (divide positives by theta, multiply negatives). But the softmax is unchanged by adding a constant to every logit, so a model's logit zero-point is arbitrary (a gauge choice), and the sign-branch reads it. Two measurable consequences follow. (1) The penalty is not well-defined: re-centering a model's logits by a constant is a provable no-op at theta=1, yet at a routine theta=1.3 it changes 58-96% of greedy tokens, while subtractive and normalized penalties change none; real checkpoints sit at widely different zero-points, so a fixed repetition_penalty is a different operation on every model. (2) It corrupts structured output: on 200 real-world JSON schemas, theta=1.3 drops the rate of valid, schema-conformant output from 97% to 23%. Applying the penalty to normalized log-probabilities instead of raw logits removes the gauge dependence by construction; HuggingFace's beam search has applied its processor chain, penalty included, to log-probabilities since at least v4.0.0, so repetition_penalty already names two different operators depending on decoding strategy. Because equal theta is not equal strength across the two operators, we also compare them at matched suppression, calibrated per model by search: there the normalized operator is statistically no worse on any quality metric measured, but on four of seven models it cannot match the raw operator's suppression at theta >= 1.15, and on six of seven at theta=1.3, the setting where the corruption was measured. This note gives the mechanism, the measurements (five models up to 7B; two code models; both effects replicated inside vLLM and llama$.$cpp through their own samplers), the per-model calibration map, and the normalized variant.

==> figdata/fig2a.dat <==
pos shipped median sub norm
1 0.358 0.077 0.059 0.024
3 1.162 0.297 0.282 0.135
5 1.768 0.452 0.449 0.150
7 2.423 0.494 0.511 0.206
9 3.061 0.746 0.860 0.423
11 4.031 0.973 1.041 0.593
13 4.972 1.197 1.345 0.725
15 5.894 1.348 1.575 0.844
17 6.877 1.613 1.948 0.999
19 7.649 1.554 2.099 1.164
21 8.623 1.917 2.441 1.275
23 9.730 2.214 2.708 1.286
25 10.641 2.563 2.978 1.538
27 11.861 2.871 3.479 1.741
29 13.211 3.186 3.885 2.010
31 14.761 3.697 4.520 2.442
33 16.125 4.155 5.064 2.769
35 17.590 4.513 5.633 3.081
37 19.018 4.990 6.309 3.450
39 20.511 5.430 6.718 3.774
41 21.964 5.944 7.487 4.104
43 23.605 6.322 8.193 4.307
45 25.387 6.831 8.867 4.852
47 27.100 7.645 9.581 5.228
49 29.136 8.558 10.638 5.856
51 31.121 9.323 11.479 6.425
53 33.194 9.938 12.469 6.944
55 35.380 10.644 13.391 7.514
57 37.136 11.336 14.285 7.843
59 39.455 12.151 15.429 8.434
61 41.749 12.829 16.318 8.874
63 44.199 13.569 17.179 9.360
65 46.362 14.190 18.041 9.708
67 48.734 15.003 18.854 10.190
69 51.082 15.878 19.846 10.679
71 53.511 16.842 20.998 11.379
73 55.817 17.798 22.082 12.079
75 58.320 18.975 23.298 12.834
77 60.891 19.832 24.413 13.441
79 63.537 20.818 25.655 14.048
81 66.283 21.543 26.814 14.744
83 68.752 22.374 27.827 15.326
85 71.454 23.126 28.941 15.867
87 74.131 24.050 30.091 16.425
89 76.845 24.762 31.326 17.048
91 79.377 25.411 32.410 17.650
93 82.183 26.158 33.688 18.121
95 84.817 26.991 34.699 18.702
97 87.556 27.919 35.850 19.268
99 90.109 28.798 36.939 19.930
101 93.089 29.546 38.104 20.424
103 95.775 30.255 39.345 20.826
105 98.412 30.880 40.411 21.236
107 101.204 31.603 41.586 21.719
109 103.858 32.377 42.764 22.205
111 106.629 33.155 43.892 22.735
113 109.310 33.859 44.910 23.192
115 112.089 34.717 46.042 23.726
117 114.859 35.387 47.068 24.188
119 117.881 36.151 48.100 24.663
121 120.664 36.883 49.062 25.183
123 123.524 37.620 49.997 25.640
125 126.634 38.371 50.988 26.146
127 129.491 39.025 51.900 26.782
129 132.224 39.733 52.844 27.290
131 134.789 40.300 53.757 27.636
133 137.726 40.912 54.626 28.068
135 140.428 41.584 55.584 28.541
137 143.127 42.157 56.550 28.929
139 145.722 42.724 57.394 29.240
141 148.590 43.386 58.262 29.548
143 151.781 44.022 59.146 29.876
145 154.642 44.653 59.967 30.129
147 157.587 45.229 60.738 30.483
149 160.617 45.865 61.531 30.835
151 163.455 46.424 62.469 31.176
153 166.379 46.961 63.200 31.469
155 169.373 47.504 64.049 31.845
157 172.513 48.015 64.889 32.140
159 175.587 48.562 65.696 32.404
161 178.484 49.099 66.522 32.704
163 181.497 49.642 67.316 32.995
165 184.374 50.072 68.056 33.263
167 187.336 50.594 68.767 33.608
169 190.035 51.074 69.440 33.960
171 193.132 51.428 70.196 34.166
173 196.003 51.842 70.834 34.446
175 198.832 52.257 71.452 34.715
177 201.914 52.705 72.057 35.012
179 204.877 53.022 72.750 35.280
181 207.752 53.335 73.536 35.535
183 210.696 53.680 74.172 35.787
185 213.333 54.043 74.800 35.972
187 216.295 54.443 75.392 36.189
189 219.126 54.735 76.032 36.442
191 222.238 55.071 76.627 36.741
193 224.965 55.501 77.153 36.942
195 228.042 55.914 77.692 37.145
197 230.941 56.244 78.212 37.315
199 233.806 56.579 78.778 37.525


==> figdata/fig2b_gpt2.dat <==
pos med q1 q3
1 0.000 0.000 0.000
3 0.000 0.000 0.000
5 0.000 0.000 0.000
7 0.000 0.000 0.000
9 0.000 0.000 0.000
11 0.000 0.000 0.000
13 0.000 0.000 0.000
15 0.000 0.000 0.000
17 0.000 0.000 0.000
19 0.000 0.000 0.000
21 0.000 0.000 0.000
23 0.000 0.000 0.000
25 0.000 0.000 0.000
27 0.000 0.000 0.000
29 0.000 0.000 0.000
31 0.000 0.000 0.032
33 0.000 0.000 0.459
35 0.000 0.000 1.297
37 0.000 0.000 2.074
39 0.000 0.000 2.901
41 0.000 0.000 3.320
43 0.000 0.000 3.250
45 0.000 0.000 3.781
47 0.000 0.000 3.261
49 0.000 0.000 3.630
51 0.000 0.000 3.663
53 0.000 0.000 4.876
55 0.000 0.000 5.221
57 0.000 0.000 5.665
59 0.000 0.000 5.858
61 0.000 0.000 5.312
63 0.000 0.000 6.918
65 0.000 0.000 7.561
67 0.002 0.000 8.741
69 0.432 0.000 8.518
71 0.262 0.000 8.815
73 0.948 0.000 8.958
75 1.287 0.000 8.939
77 2.620 0.000 9.074
79 1.557 0.000 10.040
81 1.896 0.000 10.638
83 3.051 0.000 9.951
85 2.762 0.000 10.811
87 2.925 0.000 12.242
89 3.242 0.000 10.982
91 4.316 0.000 11.492
93 5.035 0.000 12.116
95 3.762 0.000 12.638
97 4.558 0.000 12.513
99 4.803 0.000 13.458
101 4.752 0.000 13.155
103 5.517 0.000 14.302
105 4.950 0.000 14.721
107 5.267 0.000 15.044
109 6.038 0.000 16.458
111 6.375 0.000 16.523
113 6.399 0.000 16.904
115 6.688 0.000 18.311
117 6.165 0.000 17.654
119 6.844 0.000 17.337
121 7.226 0.008 19.224
123 8.535 0.304 18.549
125 9.365 0.368 18.691
127 8.980 0.370 20.774
129 8.971 0.584 20.954
131 9.397 0.964 21.699
133 9.242 0.898 21.051
135 10.791 1.005 21.776
137 9.720 1.118 23.566
139 9.783 1.025 26.136
141 9.934 1.386 26.181
143 9.413 2.404 26.279
145 9.884 2.032 27.500
147 9.452 2.203 26.820
149 10.908 2.601 26.766
151 10.545 2.745 26.902
153 11.986 2.924 27.349
155 12.368 3.396 26.305
157 12.582 3.228 25.296
159 13.922 4.063 27.391
161 13.330 3.870 27.690
163 13.289 5.116 27.133
165 13.611 3.907 27.260
167 14.532 3.979 27.590
169 15.319 4.418 27.733
171 14.753 3.994 28.789
173 14.303 4.434 29.343
175 15.448 4.635 29.491
177 15.750 4.701 29.901
179 15.844 3.732 30.405
181 16.532 4.404 30.612
183 16.775 5.416 32.470
185 16.383 6.515 30.564
187 17.185 7.593 31.917
189 18.010 7.688 31.826
191 17.909 7.789 32.717
193 18.571 7.742 34.639
195 18.138 6.741 33.492
197 19.524 7.778 34.281
199 21.085 8.375 34.801


==> figdata/fig2b_gpt2large.dat <==
pos med q1 q3
1 0.000 0.000 0.000
3 0.000 0.000 2.232
5 0.787 0.000 3.449
7 2.272 0.000 4.700
9 3.292 0.944 6.191
11 4.284 1.497 7.255
13 4.945 2.504 8.743
15 6.048 3.060 10.258
17 7.158 3.430 11.418
19 8.419 4.089 12.897
21 8.738 4.871 15.076
23 10.183 5.877 15.644
25 11.865 6.919 16.833
27 12.611 7.356 18.970
29 13.639 7.978 20.607
31 15.086 9.208 22.543
33 16.576 9.674 23.976
35 18.340 10.826 25.022
37 19.197 11.739 26.542
39 21.200 13.185 28.172
41 22.855 14.253 30.175
43 23.990 16.010 32.111
45 26.019 16.589 34.361
47 27.233 18.638 36.206
49 29.831 20.140 37.239
51 30.276 21.139 40.167
53 32.186 22.769 42.198
55 33.977 24.000 44.133
57 36.275 25.135 46.925
59 37.822 26.546 48.160
61 39.811 28.035 51.026
63 40.630 29.257 53.221
65 42.884 30.899 54.219
67 44.111 32.254 57.507
69 46.074 34.523 59.670
71 47.978 35.755 61.673
73 49.377 37.158 64.538
75 50.988 39.582 68.397
77 52.247 40.695 69.424
79 53.554 42.292 72.441
81 56.037 43.144 73.271
83 57.344 45.426 75.386
85 59.356 46.656 78.059
87 61.169 47.307 80.212
89 63.535 49.846 82.791
91 65.259 51.316 82.463
93 66.922 53.167 85.658
95 69.172 54.163 85.993
97 70.623 55.982 88.617
99 72.363 58.793 90.837
101 75.049 61.464 93.736
103 76.798 62.505 95.612
105 78.949 63.065 98.548
107 80.576 65.668 99.954
109 81.122 66.545 101.049
111 84.899 68.641 105.329
113 85.667 70.032 107.374
115 88.327 71.658 109.446
117 90.530 73.067 112.071
119 91.929 75.867 112.496
121 93.675 78.551 114.498
123 96.199 80.137 115.434
125 97.399 81.877 120.694
127 98.845 83.111 125.262
129 100.923 84.226 126.734
131 102.148 86.620 127.802
133 104.716 88.128 128.519
135 107.541 90.668 133.370
137 109.137 93.164 134.320
139 110.883 93.599 135.157
141 114.019 95.365 137.987
143 116.003 96.752 140.401
145 118.861 99.118 144.014
147 120.012 101.376 146.014
149 122.497 102.757 148.125
151 124.659 103.805 150.764
153 126.351 106.714 153.522
155 128.989 107.517 156.577
157 130.282 110.417 158.651
159 133.593 112.149 161.912
161 135.942 113.619 164.485
163 138.344 115.461 168.224
165 140.502 116.982 170.776
167 142.086 120.964 172.332
169 144.536 122.767 174.875
171 147.270 123.718 178.937
173 149.433 124.761 182.814
175 151.260 127.475 185.398
177 152.044 128.558 188.062
179 155.085 132.773 190.382
181 157.916 134.167 192.996
183 159.410 135.886 197.432
185 161.273 136.600 200.202
187 163.921 136.397 201.647
189 166.121 139.406 203.164
191 169.410 141.648 204.295
193 168.924 144.096 208.357
195 171.405 145.666 209.156
197 173.283 148.401 212.010
199 176.253 151.195 213.902


==> figdata/fig2b_pythia.dat <==
pos med q1 q3
1 0.000 0.000 0.000
3 0.000 0.000 0.027
5 0.000 0.000 3.459
7 0.000 0.000 4.728
9 1.736 0.000 5.370
11 2.980 0.000 6.568
13 4.251 0.000 7.907
15 4.143 0.000 8.320
17 5.133 0.346 9.846
19 5.318 1.686 10.524
21 6.594 1.978 11.892
23 7.649 2.675 13.033
25 8.162 3.716 13.715
27 8.811 4.156 15.854
29 9.669 5.903 16.646
31 11.410 6.112 18.247
33 12.447 6.504 20.643
35 13.581 7.629 21.068
37 15.441 8.282 22.871
39 16.309 9.902 24.802
41 18.246 10.355 25.819
43 19.428 11.155 27.584
45 19.789 13.012 29.211
47 21.924 14.165 30.973
49 23.389 14.563 31.566
51 25.318 16.515 34.390
53 26.983 18.396 36.532
55 28.813 19.292 38.792
57 30.694 20.968 40.895
59 32.033 21.650 42.308
61 33.549 23.884 44.105
63 34.762 25.090 45.988
65 37.219 25.571 48.495
67 39.448 26.790 50.346
69 40.911 28.113 52.650
71 42.407 29.904 54.789
73 43.837 31.494 57.467
75 44.862 32.201 58.341
77 46.641 34.139 60.127
79 48.554 36.386 61.124
81 49.627 37.552 63.437
83 51.273 38.956 65.715
85 53.823 39.149 67.465
87 54.993 42.015 68.745
89 57.533 44.617 71.259
91 58.287 46.008 73.960
93 61.585 45.879 75.386
95 63.545 46.310 76.687
97 65.273 49.220 78.047
99 65.616 50.493 80.959
101 68.463 52.173 83.384
103 71.227 54.940 85.271
105 74.062 57.067 88.213
107 76.985 58.434 88.869
109 76.354 59.734 92.543
111 78.942 61.246 94.203
113 80.132 63.185 97.948
115 82.665 66.361 101.732
117 83.575 64.850 104.837
119 86.203 67.100 104.999
121 88.144 69.291 107.989
123 90.175 70.520 109.825
125 92.578 72.078 113.679
127 93.986 74.891 116.305
129 96.525 76.002 118.666
131 98.012 77.146 119.874
133 99.539 78.278 123.303
135 101.222 81.556 125.996
137 103.454 83.401 128.896
139 105.188 86.922 132.182
141 107.163 87.972 133.514
143 109.158 89.467 136.695
145 113.792 90.758 139.051
147 116.258 91.956 140.931
149 117.554 94.815 145.405
151 119.502 97.259 144.919
153 122.246 99.529 146.884
155 123.795 103.660 148.825
157 126.347 105.509 149.910
159 128.700 107.396 155.198
161 131.565 109.383 158.406
163 133.788 110.979 159.854
165 134.958 112.662 165.686
167 137.431 114.122 169.815
169 139.493 117.411 170.893
171 142.157 119.375 172.209
173 145.507 121.135 172.683
175 149.899 125.220 173.633
177 152.029 124.777 176.499
179 156.362 129.644 179.675
181 155.899 131.124 182.090
183 157.652 132.836 183.849
185 160.000 133.456 187.101
187 162.965 135.987 190.199
189 166.297 138.607 195.168
191 170.020 140.860 196.881
193 171.586 142.088 199.201
195 172.441 143.248 200.638
197 177.646 146.564 204.218
199 178.859 148.614 206.831


==> figdata/fig2b_qwen.dat <==
pos med q1 q3
1 0.000 0.000 0.000
3 0.000 0.000 0.000
5 0.000 0.000 1.948
7 0.000 0.000 4.200
9 0.000 0.000 5.403
11 1.919 0.000 6.565
13 3.154 0.000 8.759
15 4.369 0.000 9.409
17 5.684 0.000 11.593
19 7.001 0.728 12.171
21 8.421 1.878 14.419
23 8.704 2.023 15.157
25 9.598 3.087 17.278
27 10.969 5.306 19.260
29 12.445 5.625 21.226
31 13.775 6.501 22.945
33 14.189 7.327 23.270
35 16.056 7.665 26.970
37 17.416 6.780 27.443
39 18.739 8.170 29.240
41 20.527 8.337 29.360
43 21.809 9.403 33.085
45 23.166 10.798 34.106
47 24.977 10.937 35.457
49 25.779 12.388 38.017
51 27.095 12.791 39.090
53 27.395 13.499 42.004
55 27.990 15.893 44.859
57 29.080 14.516 45.799
59 30.900 14.659 48.273
61 30.794 15.667 48.422
63 33.133 16.239 51.035
65 33.669 17.052 52.036
67 34.634 18.281 54.092
69 36.982 17.453 56.184
71 38.606 18.214 57.950
73 39.229 18.553 58.830
75 41.449 19.325 59.475
77 43.767 20.786 62.417
79 43.194 22.172 64.568
81 44.056 22.204 67.373
83 46.343 22.368 67.225
85 46.829 22.518 69.764
87 49.032 22.664 72.693
89 49.909 23.791 74.688
91 50.052 25.454 76.183
93 51.674 26.484 79.937
95 55.227 27.900 81.511
97 57.056 28.616 84.479
99 58.632 29.239 86.447
101 59.569 31.958 88.955
103 61.745 33.615 90.957
105 61.975 35.094 92.690
107 63.814 34.829 95.770
109 64.140 36.210 98.962
111 65.726 37.390 100.307
113 68.386 38.274 101.925
115 68.312 40.242 103.063
117 70.607 41.684 105.280
119 70.256 44.404 106.888
121 72.987 44.616 107.136
123 74.326 47.744 109.762
125 77.062 50.458 113.723
127 77.800 52.274 114.238
129 79.228 52.923 117.101
131 80.539 56.608 116.852
133 81.230 57.905 120.410
135 81.325 59.789 121.383
137 83.083 61.019 121.249
139 85.610 61.697 124.214
141 87.123 61.989 127.608
143 88.013 65.762 128.479
145 91.077 67.134 128.911
147 92.955 66.671 131.871
149 96.082 67.054 132.833
151 97.813 69.520 137.054
153 100.166 70.945 138.608
155 100.786 72.828 141.783
157 102.500 74.483 143.397
159 104.063 77.466 146.179
161 106.858 78.542 147.585
163 109.926 79.993 148.668
165 111.219 81.328 152.465
167 112.452 79.450 156.533
169 114.575 80.607 159.069
171 117.190 80.754 163.902
173 117.004 82.329 167.910
175 117.692 81.995 169.913
177 118.192 83.352 170.339
179 120.686 85.424 173.536
181 123.596 87.109 176.619
183 123.878 87.186 176.487
185 127.137 88.377 177.166
187 128.495 90.208 177.925
189 131.562 91.981 181.192
191 129.892 90.856 182.573
193 133.103 90.692 183.674
195 134.960 93.804 187.100
197 136.453 95.233 190.854
199 136.747 96.946 192.588


==> figdata/fig2b_qwenI.dat <==
pos med q1 q3
1 0.000 0.000 0.000
3 0.000 0.000 0.000
5 0.000 0.000 3.146
7 0.000 0.000 4.036
9 0.000 0.000 5.272
11 2.075 0.000 6.488
13 3.731 0.000 7.957
15 5.005 0.000 10.226
17 6.442 0.000 11.208
19 6.580 0.149 12.134
21 7.010 1.182 12.982
23 8.124 2.740 15.078
25 9.224 3.420 17.980
27 10.910 3.860 19.324
29 12.016 5.557 20.656
31 12.414 6.823 21.994
33 13.388 6.797 23.956
35 14.332 6.539 24.514
37 15.536 7.247 26.148
39 16.806 8.360 29.734
41 18.870 8.797 30.457
43 19.759 9.344 33.588
45 21.161 10.798 34.730
47 23.941 11.165 37.224
49 26.514 12.949 39.692
51 27.840 14.944 42.432
53 28.489 15.450 43.743
55 30.415 16.024 44.576
57 32.808 17.818 45.255
59 33.002 17.739 48.640
61 34.532 18.643 50.748
63 37.541 19.098 52.443
65 39.444 20.396 54.932
67 41.108 23.057 57.745
69 41.867 22.426 59.151
71 43.179 25.323 62.078
73 45.237 26.929 64.361
75 47.573 26.291 66.788
77 49.562 28.552 68.585
79 50.853 29.541 71.902
81 51.620 31.449 74.005
83 54.678 32.419 75.229
85 56.563 33.489 78.426
87 60.193 36.433 79.435
89 61.951 38.402 83.697
91 62.527 40.216 85.525
93 64.761 42.255 88.646
95 66.333 43.259 91.867
97 68.759 43.840 94.105
99 71.624 45.931 96.246
101 73.951 46.911 98.096
103 76.696 47.286 102.970
105 76.983 50.606 104.433
107 80.436 51.110 107.469
109 82.058 54.115 110.581
111 83.665 56.764 113.318
113 86.091 59.579 117.217
115 89.817 61.286 118.697
117 90.642 58.999 120.898
119 94.415 61.173 124.569
121 98.091 63.290 127.010
123 100.732 64.318 130.247
125 102.769 67.631 132.919
127 103.707 69.151 135.311
129 105.340 71.083 138.361
131 108.023 72.278 139.853
133 111.512 76.551 142.910
135 110.649 78.073 144.251
137 114.056 78.834 147.840
139 113.399 82.224 149.483
141 117.144 84.549 153.293
143 116.779 83.536 153.454
145 117.423 83.697 157.662
147 120.855 87.663 159.940
149 122.352 88.264 166.527
151 125.232 91.200 167.387
153 130.833 93.666 170.553
155 132.960 100.180 172.915
157 136.989 98.608 175.743
159 141.434 98.873 178.124
161 140.554 103.050 180.202
163 145.832 104.331 184.565
165 145.479 107.035 187.739
167 147.730 107.385 191.617
169 150.139 112.334 191.187
171 153.607 114.603 198.216
173 154.147 113.473 202.397
175 159.597 114.334 204.273
177 161.957 115.712 207.521
179 167.032 120.631 212.484
181 168.945 122.685 217.279
183 172.388 126.674 218.376
185 175.006 127.977 226.722
187 177.559 128.326 229.201
189 178.696 130.441 231.977
191 180.320 134.519 235.495
193 183.138 134.603 237.691
195 185.884 135.741 241.572
197 188.473 139.246 245.010
199 190.927 139.511 245.377

